Fine-grained activity recognition for assembly videos

In this paper we address the task of recognizing assembly actions as a structure (e.g. a piece of furniture or a toy block tower) is built up from a set of primitive objects. Recognizing the full range of assembly actions requires perception at a level of spatial detail that has not been attempted in the action recognition literature to date. We extend the fine-grained activity recognition setting to address the task of assembly action recognition in its full generality by unifying assembly actions and kinematic structures within a single framework. We use this framework to develop a general method for recognizing assembly actions from observation sequences, along with observation features that take advantage of a spatial assembly's special structure. Finally, we evaluate our method empirically on two application-driven data sources: (1) An IKEA furniture-assembly dataset, and (2) A block-building dataset. On the first, our system recognizes assembly actions with an average framewise accuracy of 70% and an average normalized edit distance of 10%. On the second, which requires fine-grained geometric reasoning to distinguish between assemblies, our system attains an average normalized edit distance of 23% -- a relative improvement of 69% over prior work.

==> tables/airplane-results.csv <==
name,accuracy
Vo,91.0
Kuehne,67.1
Ours,0


==> tables/connections-results.csv <==
name,Accuracy,Precision,Recall,F1
TCN,92.8+/-1.5,87.1+/-3.1,93.6+/-1.8,90.2+/-1.6

==> tables/dataset-details.csv <==
name,RGB,Depth,IMU,AR markers,hand detections,num videos,length (min)
blocks,YES,YES,YES,NO,NO,30,0
airplane,YES,NO,NO,NO,YES,29,64
IKEA,YES,NO,NO,YES,NO,12,0

